String Abstractions for Qubit Mapping

One of the key compilation steps in Quantum Computing (QC) is to determine an initial logical to physical mapping of the qubits used in a quantum circuit. The impact of the starting qubit layout can vastly affect later scheduling and placement decisions of QASM operations, yielding higher values on critical performance metrics (gate count and circuit depth) as a result of quantum compilers introducing SWAP operations to meet the underlying physical neighboring and connectivity constraints of the quantum device. In this paper we introduce a novel qubit mapping approach, string-based qubit mapping. The key insight is to prioritize the mapping of logical qubits that appear in longest repeating non-overlapping substrings of qubit pairs accessed. This mapping method is complemented by allocating qubits according to their global frequency usage. We evaluate and compare our new mapping scheme against two quantum compilers (QISKIT and TKET) and two device topologies, the IBM Manhattan (65 qubits) and the IBM Kolkata (27 qubits). Our results demonstrate that combining both mapping mechanisms often achieve better results than either one individually, allowing us to best QISKIT and TKET baselines, yielding between 13% and 17% average improvement in several group sizes, up to 32% circuit depth reduction and 63% gate volume improvement.

==> content/lorenzo-defense.txt <==



Chapter 5:

<Stencil motif>

Q1 - Could you briefly describe how would you implement the stencil motif for OCC?
  In particular, what transformations do you think would be more beneficial to this
  class of computations?

<Stencils and Register Pressure>

Q2

- Stencil operations; what optimizations would be applicable.

- Rewrite 5pt jacobi as a sum of products, leveraging associativity and

   commutativity properties, to have reordering freedom.

- This format allows to reschedule individual contributions of the input

   stencil, trading loads by stores.

Q3

- Consider an Array of CIM, like multi-gpu, what would be your approach to

   partition and distribution of the kernel, if partitioning requires the loop

   order <i,j,k> or <i,k,j> while lifetime optimizations prefer the order

   <k,i,j> and <k,j,i>

<Stencil time-tiling>

Q4

- If I'm correct, you only resort to rectangular tiling in OCC.
  Could you contrast some of the tiling techniques for stencils, e.g. time tiling 
  and space-tiling. Which of these
  tiling techniques would be more beneficial for OCC?

Chapter 3 (Abstraction raising):

Q5:

- How would you generalize the matchers described in Chapter 3 to recognize the

   correct motifs of partially/manually optimized code, such as a manually

   unrolled loop or a skewed iteration space.

Q6:

- Consider an affine code fragment which for some reason combines and

   interleaves what would normally be two or more disjoint/different kernels.

   How would you generalize the described matchers to cope with these

   situations?

All:

Q7:

- While optimizations of serial code with matchers and builders is extremely

   valuable, there's increasing interest on optimizing explicitly parallel

   programs, code with OpenMP directives or CUDA code. What considerations would

   you have take to complete a raising pass for these inputs? Could you give a
high-level

   description of the required pipeline?

Q8: <Tile size selection for CIM>

Q9: With loop tactics, matchers and builders you have the capability to basically

   optimize DSLs, with some limitations of course. Assume one such DSL is in the
form

   of a dataflow description, where matmul could be defined as:

     a(i,k), b(k,j), c(i,j,k) -> c(i,j,k+1)

   Consider the lowering and raising passes you currently have. What would be
the sequence

   of passes to apply, would you need any additional new lowering/raising pass?

Preferred order: 
Q3: multi-CIM or CIM-array
Q6: discerning interleaved kernels
Q5: coping with manually optimized code.
Q1: stencil optimizations in OCC
Q7: LT and matchers/builders for explicitly parallel programs
Q2: stencils as sum of products
Q9: LT on data-flow graphs
Q4: tiling techniques beneficial to stencils in OCC
Q8. Tile size selections for CIM

I think Lorenzo has done quite a few interesting contributions.
Being able to jump between abstraction levels is an ability
that has been lacking in compiler frameworks for some time now.
This opens the door to more complex compilation pipelines as well as raising the need
for more robust cost models.
I think the main weakness of matchers is that it's currently only accessible to
polyhedral experts, or at least knowledgable people, while in LT the 'recipe'
still seems hard-wired to the motif. Clearly, if the pattern is matched, good
performance will result. So generalizing the matching scheme becomes even more crucial.



